Formally Verified Certification of Unsolvability of Temporal Planning Problems

We present an approach to unsolvability certification of temporal planning. Our approach is based on encoding the planning problem into a network of timed automata, and then using an efficient model checker on the network followed by a certificate checker to certify the output of the model checker. Our approach prioritises trustworthiness of the certification: we formally verify our implementation of the encoding to timed automata using the theorem prover Isabelle/HOL and we use an existing certificate checker (also formally verified in Isabelle/HOL) to certify the model checking result.

==> data/cactus_nuxmv.dat <==
n t
1 0.160
2 0.200
3 0.300
4 0.360
5 0.360
6 0.420
7 0.450
8 0.550
9 0.560
10 0.590
11 0.620
12 0.720
13 0.790
14 0.830
15 0.830
16 0.900
17 0.990
18 1.190
19 1.340
20 1.360
21 1.360
22 1.360
23 1.430
24 1.450
25 1.470
26 1.710
27 1.830
28 1.860
29 1.940
30 2.600
31 2.650
32 2.660
33 3.320
34 3.580
35 3.690
36 3.930
37 4.230
38 4.240
39 4.270
40 4.390
41 4.660
42 4.660
43 4.720
44 4.810
45 5.070
46 5.260
47 5.610
48 5.770
49 6.070
50 8.450
51 8.570
52 8.640
53 9.340
54 9.810
55 10.270
56 10.320
57 10.930
58 11.240
59 12.050
60 12.920
61 13.050
62 13.100
63 13.110
64 13.120
65 14.650
66 14.790
67 15.390
68 17.960
69 19.950
70 23.030
71 25.210
72 26.680
73 30.120
74 30.200
75 30.350
76 31.700
77 31.780
78 32.180
79 32.260
80 32.880
81 37.650
82 38.610
83 41.950
84 51.030
85 51.810
86 54.000
87 57.820
88 61.110
89 62.940
90 66.760
91 66.900
92 72.620
93 76.230
94 76.780
95 78.950
96 80.260
97 88.360
98 97.880
99 99.720
100 109.020
101 115.070
102 124.630
103 125.260
104 131.060
105 132.530
106 145.190
107 155.600
108 156.640
109 161.020
110 165.080
111 171.610
112 196.240
113 208.920
114 219.590
115 226.600
116 228.810
117 239.320
118 249.920
119 266.610
120 297.760
121 314.620
122 346.840
123 376.580
124 463.200
125 486.410
126 490.900
127 495.470
128 495.670
129 507.680
130 527.880
131 661.190
132 732.830
133 798.340
134 873.120
135 880.000
136 953.260
137 969.800
138 981.390
139 1060.870
140 1067.210
141 1156.540
142 1214.950
143 1345.840
144 1437.480
145 1527.600
146 1549.520


==> data/cactus_optic.dat <==
n t
1 0.020
2 0.020
3 0.020
4 0.020
5 0.020
6 0.020
7 0.020
8 0.020
9 0.020
10 0.020
11 0.020
12 0.020
13 0.020
14 0.020
15 0.020
16 0.020
17 0.020
18 0.020
19 0.020
20 0.020
21 0.020
22 0.020
23 0.030
24 0.030
25 0.030
26 0.030
27 0.030
28 0.030
29 0.030
30 0.030
31 0.030
32 0.030
33 0.030
34 0.030
35 0.030
36 0.030
37 0.030
38 0.030
39 0.030
40 0.030
41 0.030
42 0.030
43 0.030
44 0.030
45 0.030
46 0.030
47 0.030
48 0.030
49 0.030
50 0.030
51 0.030
52 0.030
53 0.030
54 0.030
55 0.030
56 0.030
57 0.030
58 0.030
59 0.030
60 0.040
61 0.040
62 0.040
63 0.040
64 0.040
65 0.040
66 0.040
67 0.040
68 0.040
69 0.040
70 0.040
71 0.040
72 0.040
73 0.040
74 0.040
75 0.040
76 0.040
77 0.040
78 0.040
79 0.040
80 0.040
81 0.040
82 0.040
83 0.040
84 0.040
85 0.040
86 0.040
87 0.040
88 0.040
89 0.040
90 0.040
91 0.040
92 0.040
93 0.050
94 0.050
95 0.060
96 0.060
97 0.060
98 0.060
99 0.070
100 0.070
101 0.070
102 0.070
103 0.090
104 0.090
105 4.870
106 92.630


==> data/cactus_ours.dat <==
n t
1 0.280
2 0.280
3 0.290
4 0.370
5 0.380
6 0.520
7 0.530
8 0.550
9 0.560
10 0.700
11 0.770
12 0.810
13 0.870
14 0.910
15 1.170
16 1.330
17 1.350
18 1.430
19 1.520
20 1.660
21 1.960
22 2.060
23 2.180
24 2.600
25 2.660
26 2.950
27 3.420
28 4.120
29 4.260
30 4.730
31 4.850
32 5.220
33 5.560
34 6.350
35 7.300
36 8.400
37 9.020
38 9.020
39 9.900
40 10.890
41 11.910
42 12.690
43 14.410
44 14.570
45 17.510
46 18.530
47 20.100
48 22.050
49 25.890
50 27.700
51 31.640
52 33.270
53 34.110
54 43.800
55 45.720
56 48.440
57 49.210
58 50.860
59 57.680
60 58.860
61 72.730
62 72.890
63 74.230
64 81.750
65 96.250
66 113.450
67 114.740
68 132.820
69 164.780
70 196.050
71 201.160
72 286.650
73 427.000
74 548.700
75 600.610


==> data/cactus_tamer_ctp.dat <==
n t
1 0.020
2 0.020
3 0.020
4 0.020
5 0.020
6 0.020
7 0.020
8 0.020
9 0.020
10 0.030
11 0.030
12 0.030
13 0.030
14 0.030
15 0.030
16 0.030
17 0.040
18 0.040
19 0.040
20 0.040
21 0.050
22 0.050
23 0.050
24 0.060
25 0.060
26 0.060
27 0.070
28 0.070
29 0.080
30 0.100
31 0.110
32 0.120
33 0.120
34 0.130
35 0.130
36 0.160
37 0.170
38 0.180
39 0.180
40 0.200
41 0.220
42 0.230
43 0.260
44 0.290
45 0.320
46 0.330
47 0.360
48 0.430
49 0.480
50 0.500
51 0.640
52 0.710
53 0.720
54 0.810
55 0.970
56 1.100
57 1.260
58 1.580
59 1.680
60 1.720
61 1.770
62 1.810
63 1.910
64 2.360
65 2.420
66 2.480
67 3.230
68 4.110
69 4.370
70 5.020
71 7.150
72 7.440
73 7.900
74 9.710
75 10.260
76 11.910
77 13.790
78 14.390
79 16.390
80 16.910
81 17.620
82 19.650
83 21.810
84 29.830
85 31.760
86 33.740
87 37.000
88 56.310
89 58.240
90 72.830
91 77.470
92 82.550
93 85.480
94 86.230
95 96.450
96 112.180
97 113.600
98 118.410
99 119.080
100 143.850
101 151.290
102 164.230
103 182.610
104 204.490
105 219.760
106 314.460
107 318.080
108 427.990
109 570.960
110 728.820
111 1041.260
112 1672.540


==> data/cactus_tamer_ftp.dat <==
n t
1 0.030
2 0.060


==> data/cactus_uppaal.dat <==
n t
1 0.020
2 0.020
3 0.020
4 0.030
5 0.030
6 0.040
7 0.040
8 0.040
9 0.050
10 0.060
11 0.070
12 0.070
13 0.070
14 0.090
15 0.090
16 0.100
17 0.130
18 0.180
19 0.210
20 0.220
21 0.240
22 0.260
23 0.270
24 0.380
25 0.540
26 0.590
27 0.820
28 1.450
29 1.770
30 2.070
31 2.690
32 2.920
33 3.660
34 4.960
35 5.670
36 5.940
37 6.750
38 10.210
39 10.630
40 11.950
41 20.210
42 21.720
43 33.270
44 38.260
45 61.000
46 65.880
47 68.140
48 73.060
49 109.400
50 116.720
51 139.810
52 151.630
53 152.600
54 159.560
55 165.730
56 181.760
57 185.290
58 267.470
59 310.530
60 497.380
61 528.070
62 601.260
63 826.190
64 1006.440
65 1328.790
66 1395.090

